Representativeness as a Forgotten Lesson for Multilingual and Code-switched Data Collection and Preparation

Multilingualism is widespread around the world and code-switching (CSW) is a common practice among different language pairs/tuples across locations and regions. However, there is still not much progress in building successful CSW systems, despite the recent advances in Massive Multilingual Language Models (MMLMs). We investigate the reasons behind this setback through a critical study about the existing CSW data sets (68) across language pairs in terms of the collection and preparation (e.g. transcription and annotation) stages. This in-depth analysis reveals that \textbf{a)} most CSW data involves English ignoring other language pairs/tuples \textbf{b)} there are flaws in terms of representativeness in data collection and preparation stages due to ignoring the location based, socio-demographic and register variation in CSW. In addition, lack of clarity on the data selection and filtering stages shadow the representativeness of CSW data sets. We conclude by providing a short check-list to improve the representativeness for forthcoming studies involving CSW data collection and preparation.

==> commented.txt <==
% Example (1)
% \begin{itemize}
%     \item  sort of \textbf{hamji} \underline{lah} after that \textit{\textit{wǒ mén yòu shì}} \textbf{laojiao}
%     \\
%     sort of \ awkward dm\footnote{abbreviation for discourse marker.} after that we are also old-timer
%     \\
%     'It is kinda awkward. After all, we are old-timers too.'
    \\ 
    %\item 然 后 一 个 是 \textbf{for daily expenses}
    %\\
     %Then one is for daily expenses.
    %\\
    %'After that, one is for daily expenditure'
    %\\
    %\item 然 后 一 个 {\textbf{for emergency use lor}}
    %\\
    %and then one for emergency use (exclamation expression)
    %\\
    %'and the other one is obviously for emergency usage.
    % \item \underline{他 们 是 sort sort of like 你 也 知 道 的 啦 \textbf{laojiao} }
    % \\
    % \texttt{they are sort sort of like you also know (exclamation) old-timers}
    % \\
% \end{itemize}
%Example (2)
% \textcolor{red}{Hong Kong version of example 1}
%\begin{itemize}
%    \item \underline{也没有很多 \textbf{girls night}}
 %   \\
%    \texttt{also not many girls night}
    % \item  \underline{it is kinda awkward! After all 我 们 又 是 老 手}
    % \\
    % \texttt{it is kinda awkward! After all we are old-timers too}
    % \\ 
    % \item \underline{你 也 知 道 的 啦, 他 们 kinda like 老 手}
    % \\
    % \texttt{you also know (exclamation) they are kinda like old-timers}
    % \\
%\end{itemize}
